Motion Mappings for Continuous Bilateral Teleoperation

Mapping operator motions to a robot is a key problem in teleoperation. Due to differences between workspaces, such as object locations, it is particularly challenging to derive smooth motion mappings that fulfill different goals (e.g. picking objects with different poses on the two sides or passing through key points). Indeed, most state-of-the-art methods rely on mode switches, leading to a discontinuous, low-transparency experience. In this paper, we propose a unified formulation for position, orientation and velocity mappings based on the poses of objects of interest in the operator and robot workspaces. We apply it in the context of bilateral teleoperation. Two possible implementations to achieve the proposed mappings are studied: an iterative approach based on locally-weighted translations and rotations, and a neural network approach. Evaluations are conducted both in simulation and using two torque-controlled Franka Emika Panda robots. Our results show that, despite longer training times, the neural network approach provides faster mapping evaluations and lower interaction forces for the operator, which are crucial for continuous, real-time teleoperation.

==> ReadMe.txt <==
1. Minimum requirements
GNOME Videos in Ubuntu 16.04, or Windows Media Player in Windows 10

2. Contact Information
Xiao Gao, email: xiaogao@whu.edu.cn
Joao Silverio, email: joao.silverio@idiap.ch
Emmanuel Pignat, email: emmanuel.pignat@epfl.ch
Sylvain Calinon, email: sylvain.calinon@idiap.ch
Miao Li, email: miao.li@whu.edu.cn
Xiaohui Xiao, email: xhxiao@whu.edu.cn


==> Summary.txt <==
1. Description
This video is a complement to the section of "Robot Experiments" in the submitted manuscript. It includes a brief introduction of our approach, and the valve turning experiment of bilateral teleoperation.

2. Multimedia object information
Name: ValveTurningTeleoperation.mp4
Type: MPEG-4 video (video/mp4)
Size: 26.4 MB
Duration: 1 min 48 s

